Connecting Lyapunov Control Theory to Adversarial Attacks

Significant work is being done to develop the math and tools necessary to build provable defenses, or at least bounds, against adversarial attacks of neural networks. In this work, we argue that tools from control theory could be leveraged to aid in defending against such attacks. We do this by example, building a provable defense against a weaker adversary. This is done so we can focus on the mechanisms of control theory, and illuminate its intrinsic value.

==> items_per_second.csv <==
bucket,ss_ips,ss_ips_dev,hg_ips,hg_ips_dev
1000,2.1423275398214784E7,5465208.040842313,1.7301666666666663E8,2635002.986856126
2000,2.2897928325221572E7,468880.61727185355,1.7420555555555555E8,140655.4322352466
4000,2.3185905939948075E7,436007.883409253,1.7309444444444445E8,3039457.5945612025
8000,2.2261807940053247E7,977824.6911795987,1.7430555555555555E8,187000.36310785322
16000,2.295641240630044E7,537110.8534289128,1.6919444444444445E8,6681190.198545149
32000,2.2998409989063106E7,383001.2157648741,1.7263333333333334E8,1578677.3648286073
64000,2.2566961056843624E7,309193.82228465605,1.7048333333333334E8,2842322.342081609
128000,2.2999606243611407E7,195136.56956288745,1.711166666666667E8,4743797.119514179
256000,2.324819724168698E7,58762.494700939045,1.737166666666667E8,1114508.6942817485
512000,2.295221544163564E7,433940.29497360776,1.678222222222222E8,7041534.625104325
1024000,2.31430922543479E7,354060.1868533254,1.722E8,2589222.677576056
2048000,2.3374615257664174E7,63034.721756182604,1.6863888888888887E8,5341501.268601287
4096000,2.335445809578889E7,103003.59690420463,1.653E8,7196681.333935964
8192000,1.8639242483218424E7,5055701.56880568,1.566333333333333E8,9695990.007328914
16384000,2.324432433359815E7,210071.44952636,1.7056666666666666E8,2379775.899813541
32768000,6272502.633098436,1136722.015380408,1.621277777777778E8,1.148058613593797E7
65536000,450995.0561483912,495310.44198560726,1.637888888888889E8,6717022.782582213
131072000,111671.23225218964,31022.855891479656,1.5948333333333334E8,1.4636265841319563E7
262144000,228433.1098320653,107497.47088196158,1.709888888888889E8,3309843.157673043

==> serial_time.csv <==
b,ss_t,ss_r,hg_t,hg_r
1000,2.497,1.0,0.167,1.0,
2000,3.781,1.0,0.08,1.0,
4000,6.74,1.0,0.156,1.0,
8000,13.01,1.0,0.081,1.0,

==> speedup.csv <==
p,speedup_05,speedup_10,speedup_20,speedup_40
1,1,1,1,1
2,2.044938455,1.8590619053,1.7301885749,1.6964760819
3,3.0213216273,2.6867820741,2.4838837726,2.1888748774
4,3.8184069744,3.5303996599,3.2381494515,3.1658729355
5,4.9796101949,4.708534165,4.574122807,4.3286228872
6,5.9525868726,5.125617284,4.8544608223,4.7146521805

